Constraining gravitational wave amplitude birefringence and Chern-Simons gravity with GWTC-2

We perform a new test of general relativity (GR) with signals from GWTC-2, the LIGO and Virgo catalog of gravitational wave detections. We search for the presence of amplitude birefringence, in which left versus right circularly polarized modes of gravitational waves are exponentially enhanced and suppressed during propagation. Such an effect is present in various beyond-GR theories but is absent in GR. We constrain the amount of amplitude birefringence consistent with the data through an opacity parameter $\kappa$, which we bound to be $\kappa \lesssim 0.74 \textrm{ Gpc}^{-1}$. We then use these theory-agnostic results to constrain Chern-Simons gravity, a beyond-GR theory with motivations in quantum gravity. We bound the canonical Chern-Simons lengthscale to be $\ell_0 \lesssim 1.0 \times 10^3$ km, improving on previous long-distance measurement results by a factor of two.

==> RefResponse.txt <==
Dear Referee, 

Thank you for your comments

We have added the text "our constraint is derived under an assumption that all GWTC-2 events have a common distance" to the abstract

GW190412 is a marginally precessing event (quoting from detection paper, Fig. 6, https://journals.aps.org/prd/abstract/10.1103/PhysRevD.102.043015). Thus, we have added the text "Of these events, only GW190412~\cite{LIGOScientific:2020stg} confidently contains a non-zero spin component that is normal to the orbital angular momentum (cf. Fig. 11 in~\cite{Abbott:2020niy}). However, any precession in this system is ``marginal" (cf. Fig. 6 of~\cite{LIGOScientific:2020stg}), and hence we do not discard it from our sample."
